Actively Learning what makes a Discrete Sequence Valid

Deep learning techniques have been hugely successful for traditional supervised and unsupervised machine learning problems. In large part, these techniques solve continuous optimization problems. Recently however, discrete generative deep learning models have been successfully used to efficiently search high-dimensional discrete spaces. These methods work by representing discrete objects as sequences, for which powerful sequence-based deep models can be employed. Unfortunately, these techniques are significantly hindered by the fact that these generative models often produce invalid sequences. As a step towards solving this problem, we propose to learn a deep recurrent validator model. Given a partial sequence, our model learns the probability of that sequence occurring as the beginning of a full valid sequence. Thus this identifies valid versus invalid sequences and crucially it also provides insight about how individual sequence elements influence the validity of discrete objects. To learn this model we propose an approach inspired by seminal work in Bayesian active learning. On a synthetic dataset, we demonstrate the ability of our model to distinguish valid and invalid sequences. We believe this is a key step toward learning generative models that faithfully produce valid discrete objects.

==> fig_data/active.csv <==
Wall time,Step,Value,Relative_time,avg_value_3
1497544457.93598,1000,0.6368217468,0,0.6368217468
1497544469.67108,2000,0.6448563337,11.7350952625,0.6408390403
1497544482.03291,3000,0.6435903907,24.0969235897,0.6417561571
1497544496.55118,4000,0.6196799874,38.615200758,0.6360422373
1497544516.25305,5000,0.6311033368,58.3170721531,0.631457905
1497544519.78776,6000,0.6479961872,61.8517799377,0.6329265038
1497544522.1237,7000,0.6160159707,64.1877202988,0.6317051649
1497544524.56659,8000,0.6352370977,66.6306102276,0.6330830852
1497544526.64733,9000,0.6362290978,68.711348772,0.6291607221
1497544528.93304,10000,0.6565350294,70.9970612526,0.642667075
1497544531.05882,11000,0.6998432279,73.1228432655,0.6642024517
1497544533.1678,12000,0.732666254,75.2318167686,0.6963481704
1497544535.20807,13000,0.8312134147,77.2720916271,0.7545742989
1497544537.26309,14000,0.8669068813,79.327105999,0.8102621833
1497544539.35392,15000,0.8948454261,81.4179430008,0.8643219074
1497544541.45844,16000,0.9053984284,83.5224547386,0.8890502453
1497544543.54962,17000,0.9129779339,85.6136410236,0.9044072628
1497544545.61863,18000,0.9221414328,87.6826512814,0.9135059317
1497544547.70984,19000,0.9198969603,89.7738556862,0.9183387757
1497544549.76767,20000,0.9203628898,91.8316881657,0.9208004276
1497544551.88183,21000,0.918220818,93.9458489418,0.919493556
1497544553.96645,22000,0.9243641496,96.0304698944,0.9209826191
1497544555.96286,23000,0.9206054211,98.0268788338,0.9210634629
1497544557.98335,24000,0.919320941,100.0473668575,0.9214301706
1497544560.15924,25000,0.915502727,102.2232627869,0.918476363
1497544562.2105,26000,0.9173299074,104.2745196819,0.9173845251
1497544564.28313,27000,0.9218956828,106.3471460342,0.9182427724
1497544566.33727,28000,0.9224352241,108.4012904167,0.9205536048
1497544568.41459,29000,0.9184947014,110.4786088467,0.9209418694
1497544570.47295,30000,0.924115181,112.5369684696,0.9216817022
1497544572.46775,31000,0.923835516,114.5317685604,0.9221484661
1497544574.49579,32000,0.9223411083,116.5598084927,0.9234306018
1497544576.62062,33000,0.9246956706,118.6846382618,0.9236240983
1497544578.63621,34000,0.9253337383,120.7002322674,0.9241235057
1497544580.60721,35000,0.9230726361,122.6712300777,0.9243673483
1497544582.57035,36000,0.9263462424,124.6343688965,0.9249175389
1497544584.55379,37000,0.9266272187,126.617811203,0.9253486991
1497544586.60207,38000,0.9272617698,128.6660876274,0.926745077
1497544588.67007,39000,0.9285683036,130.7340905666,0.927485764
1497544590.67947,40000,0.9285894632,132.7434909344,0.9281398455
1497544592.75658,41000,0.9263570905,134.8205997944,0.9278382858
1497544594.87138,42000,0.9269561768,136.9354000092,0.9273009102
1497544596.92158,43000,0.9270905852,138.9856023788,0.9268012842
1497544598.96033,44000,0.9291571379,141.0243461132,0.9277346333
1497544600.98094,45000,0.9273715019,143.0449624062,0.927873075
1497544603.01507,46000,0.9293503761,145.079092741,0.9286263386
1497544605.1433,47000,0.9261459112,147.2073214054,0.9276225964
1497544607.16268,48000,0.923235178,149.2266974449,0.9262438218
1497544609.23352,49000,0.9263561368,151.2975420952,0.925245742
1497544611.2747,50000,0.9275526404,153.3387210369,0.9257146517
1497544613.30853,51000,0.9354022145,155.3725445271,0.9297703306
1497544615.42595,52000,0.935565412,157.4899637699,0.932840089
1497544617.41405,53000,0.9341689348,159.4780685902,0.9350455204
1497544619.41385,54000,0.9344614148,161.4778692722,0.9347319205
1497544621.48706,55000,0.9352460504,163.5510756969,0.9346254667
1497544623.56266,56000,0.9355500937,165.6266815662,0.935085853
1497544625.65464,57000,0.9350790381,167.7186543942,0.9352917274
1497544627.65485,58000,0.9307065606,169.7188692093,0.9337785641
1497544629.68007,59000,0.9313312173,171.7440905571,0.932372272
1497544631.7388,60000,0.9328768253,173.8028161526,0.9316382011
1497544633.89652,61000,0.9185600281,175.9605360031,0.9275893569
1497544635.96751,62000,0.9194457531,178.0315246582,0.9236275355
1497544638.07574,63000,0.9217433333,180.1397578716,0.9199163715
1497544640.09971,64000,0.9212557077,182.1637303829,0.9208149314
1497544642.12524,65000,0.9217132926,184.1892585754,0.9215707779
1497544644.22097,66000,0.9226995111,186.2849884033,0.9218895038
1497544646.32392,67000,0.9239839911,188.38793993,0.9227989316
1497544648.415,68000,0.9215769768,190.4790210724,0.922753493
1497544650.48577,69000,0.9200243354,192.5497910976,0.9218617678
1497544652.56085,70000,0.9269676805,194.6248722076,0.9228563309
1497544654.54152,71000,0.9264025688,196.6055407524,0.9244648616
1497544656.62215,72000,0.9286886454,198.6861732006,0.9273529649
1497544658.60167,73000,0.9281510115,200.6656925678,0.9277474086
1497544660.66297,74000,0.9257593751,202.7269902229,0.9275330107
1497544662.72043,75000,0.9294406176,204.7844488621,0.9277836681
1497544664.76724,76000,0.9319161773,206.8312578201,0.9290387233
1497544666.86832,77000,0.9302886128,208.9323339462,0.9305484692
1497544668.91901,78000,0.9313702583,210.9830272198,0.9311916828
1497544670.98145,79000,0.9295135736,213.0454711914,0.9303908149
1497544673.06456,80000,0.9285376072,215.1285741329,0.9298071464
1497544675.04361,81000,0.9353644848,217.1076261997,0.9311385552
1497544677.09689,82000,0.9381094575,219.1609041691,0.9340038498
1497544679.19728,83000,0.9391148686,221.2613024712,0.9375296036
1497544681.26615,84000,0.9401964545,223.3301713467,0.9391402602
1497544683.23179,85000,0.9434841871,225.2958080769,0.9409318367
1497544685.20855,86000,0.9413753748,227.2725679874,0.9416853388
1497544687.17477,87000,0.9445849657,229.238786459,0.9431481759
1497544689.13749,88000,0.932583034,231.2015047073,0.9395144582
1497544691.26119,89000,0.9379961491,233.3252055645,0.9383880496
1497544693.33772,90000,0.9392908812,235.4017395973,0.9366233548
1497544695.41587,91000,0.9414860606,237.4798853397,0.9395910303
1497544697.44937,92000,0.9417427182,239.5133898258,0.9408398867
1497544699.5119,93000,0.9423097372,241.5759208202,0.941846172
1497544701.58997,94000,0.9450275302,243.6539881229,0.9430266619
1497544703.74035,95000,0.9465465546,245.8043649197,0.9446279407
1497544705.8001,96000,0.9460223913,247.8641209602,0.945865492
1497544707.8489,97000,0.9480979443,249.9129137993,0.9468889634
1497544709.89226,98000,0.9461491108,251.9562811852,0.9467564821
1497544711.93425,99000,0.9426342249,253.9982638359,0.9456270933
1497544714.0542,100000,0.9435238242,256.1182217598,0.9441023866
1497544716.0786,101000,0.9427289367,258.1426174641,0.9429623286
1497544718.13487,102000,0.94246912,260.198890686,0.9429072936
1497544720.23869,103000,0.9411858916,262.3027098179,0.9421279828
1497544722.35144,104000,0.9418048263,264.4154574871,0.941819946
1497544724.42749,105000,0.9436851144,266.4915118217,0.9422252774
1497544726.48837,106000,0.9426099062,268.5523869991,0.942699949
1497544728.62527,107000,0.9425286651,270.6892888546,0.9429412286
1497544730.6751,108000,0.9432825446,272.7391200066,0.9428070386
1497544732.71013,109000,0.9449375868,274.7741513252,0.9435829322
1497544734.76251,110000,0.9448159933,276.8265256882,0.9443453749
1497544736.84604,111000,0.9438534379,278.9100570679,0.9445356727
1497544738.95301,112000,0.9459583759,281.0170280933,0.9448759357
1497544740.93717,113000,0.9443068504,283.0011844635,0.9447062214
1497544742.93098,114000,0.943991065,284.9949975014,0.9447520971
1497544744.97129,115000,0.9412876964,287.0353074074,0.9431952039
1497544746.9716,116000,0.9397152066,289.0356173515,0.941664656
1497544749.04708,117000,0.9413670301,291.1110963821,0.9407899777
1497544751.04956,118000,0.9400889874,293.1135792732,0.940390408
1497544753.0643,119000,0.9359494448,295.1283171177,0.9391351541
1497544755.04592,120000,0.9368909001,297.1099398136,0.9376431108
1497544757.05754,121000,0.9376140833,299.1215543747,0.9368181427
1497544759.16427,122000,0.9369676709,301.2282853127,0.9371575514
1497544761.19483,123000,0.9378086329,303.2588512898,0.9374634624
1497544763.20937,124000,0.9358687997,305.2733926773,0.9368817012
1497544765.19991,125000,0.9373964667,307.2639284134,0.9370246331
1497544767.18855,126000,0.9403986931,309.2525663376,0.9378879865
1497544769.26462,127000,0.9413709044,311.3286354542,0.9397220214
1497544771.34455,128000,0.9424569607,313.4085733891,0.9414088527
1497544773.44704,129000,0.9371200204,315.511054039,0.9403159618
1497544775.59445,130000,0.9339154959,317.6584689617,0.9378308257
1497544777.63581,131000,0.936449945,319.6998300552,0.9358284871
1497544779.71863,132000,0.9399590492,321.7826476097,0.93677483
1497544781.78087,133000,0.9402675033,323.8448858261,0.9388921658
1497544783.82058,134000,0.9368806481,325.8845951557,0.9390357335
1497544785.92964,135000,0.9345536232,327.9936578274,0.9372339249
1497544788.00591,136000,0.9380147457,330.0699276924,0.9364830057
1497544790.10804,137000,0.9413683414,332.1720573902,0.9379789034
1497544792.20675,138000,0.9404614568,334.2707686424,0.9399481813
1497544794.28018,139000,0.9426630139,336.3441967964,0.941497604
1497544796.32969,140000,0.9450444579,338.3937089443,0.9427229762
1497544798.39387,141000,0.9443570971,340.4578924179,0.944021523
1497544800.3729,142000,0.9456697702,342.4369137287,0.9450237751
1497544802.43925,143000,0.9463814497,344.5032730103,0.945469439
1497544804.45212,144000,0.9478009343,346.5161397457,0.9466173847
1497544806.44642,145000,0.9482918382,348.5104386806,0.9474914074
1497544808.46837,146000,0.9473369718,350.5323884487,0.9478099148
1497544810.4874,147000,0.9452447891,352.5514168739,0.9469578664
1497544812.44507,148000,0.9456486106,354.5090842247,0.9460767905
1497544814.43598,149000,0.9520358443,356.5000009537,0.9476430813
1497544816.48249,150000,0.9486815929,358.5465092659,0.9487886826


==> fig_data/balanced.csv <==
Wall time,Step,Value,Relative_time,avg_value_3
1497544540.81785,1000,0.6268960238,0,0.6268960238
1497544550.68535,2000,0.6476768255,9.8675062656,0.6372864247
1497544564.80088,3000,0.610001266,23.9830365181,0.6281913718
1497544575.42448,4000,0.6415359974,34.6066303253,0.633071363
1497544594.81719,5000,0.6413625479,53.9993402958,0.6309666038
1497544604.39115,6000,0.6428031921,63.5733008385,0.6419005791
1497544623.18999,7000,0.6525036693,82.3721456528,0.6455564698
1497544633.21913,8000,0.667855382,92.4012839794,0.6543874145
1497544643.40305,9000,0.6775366664,102.5852046013,0.6659652392
1497544659.76248,10000,0.7330969572,118.9446306229,0.6928296685
1497544671.03644,11000,0.7810239792,130.2185912132,0.7305525343
1497544690.10695,12000,0.8543468714,149.2891023159,0.7894892693
1497544703.53634,13000,0.8314713836,162.7184975147,0.8222807447
1497544718.20482,14000,0.8913120031,177.3869752884,0.8590434194
1497544727.15287,15000,0.9003564715,186.33502388,0.8743799527
1497544738.18712,16000,0.9080486298,197.3692696095,0.8999057015
1497544748.13616,17000,0.9205113649,207.3183107376,0.9096388221
1497544760.06871,18000,0.9204601645,219.2508635521,0.9163400531
1497544774.03717,19000,0.9236767888,233.2193231583,0.9215494394
1497544787.51053,20000,0.929820776,246.692681551,0.9246525764
1497544797.60526,21000,0.9162342548,256.7874088287,0.9232439399
1497544820.20998,22000,0.919727385,279.3921375275,0.9219274719
1497544831.58563,23000,0.9190713763,290.7677817345,0.9183443387
1497544846.19893,24000,0.9161791801,305.3810813427,0.9183259805
1497544855.15517,25000,0.9201478362,314.3373262882,0.9184661309
1497544864.87235,26000,0.9136601686,324.0545043945,0.916662395
1497544873.56537,27000,0.9168947339,332.7475271225,0.9169009129
1497544883.36513,28000,0.9260121584,342.5472781658,0.918855687
1497544901.32548,29000,0.9290419221,360.5076346397,0.9239829381
1497544915.76667,30000,0.933480978,374.9488215446,0.9295116862
1497544927.25642,31000,0.9331974387,386.4385678768,0.9319067796
1497544936.2122,32000,0.935510397,395.3943555355,0.9340629379
1497544945.83987,33000,0.9355955124,405.0220208168,0.9347677827
1497544958.9002,34000,0.9323737621,418.0823569298,0.9344932238
1497544972.03232,35000,0.9398419261,431.2144703865,0.9359370669
1497544984.5191,36000,0.9411551952,443.7012505531,0.9377902945
1497544999.53621,37000,0.9428889751,458.7183589935,0.9412953655
1497545010.76993,38000,0.940323174,469.9520835876,0.9414557814
1497545023.23769,39000,0.9401766658,482.4198389053,0.941129605
1497545035.2007,40000,0.9409894347,494.3828496933,0.9404964248
1497545049.09954,41000,0.9405017495,508.2816898823,0.94055595
1497545062.15292,42000,0.9411673546,521.3350763321,0.9408861796
1497545076.26925,43000,0.9395513535,535.4514050484,0.9404068192
1497545090.82303,44000,0.9384108782,550.0051789284,0.9397098621
1497545107.60999,45000,0.9356223941,566.7921423912,0.9378615419
1497545121.47153,46000,0.9383807778,580.6536870003,0.93747135
1497545136.79157,47000,0.9429017305,595.9737243652,0.9389683008
1497545148.9064,48000,0.9440383911,608.0885512829,0.9417736331
1497545159.65677,49000,0.9423398376,618.8389194012,0.9430933197
1497545171.15798,50000,0.9398643374,630.3401303291,0.9420808554
1497545180.22589,51000,0.9517798424,639.4080421925,0.9446613391
1497545188.30595,52000,0.9505593777,647.4881000519,0.9474011858
1497545200.43071,53000,0.9537152052,659.6128635407,0.9520181418
1497545216.64934,54000,0.9527257681,675.831496954,0.9523334503
1497545228.64753,55000,0.9527999759,687.8296802044,0.9530803164
1497545241.59848,56000,0.9515500665,700.7806289196,0.9523586035
1497545253.10635,57000,0.9527180791,712.2885074615,0.9523560405
1497545271.8336,58000,0.9509401321,731.0157535076,0.9517360926
1497545285.72463,59000,0.9526175857,744.9067831039,0.9520919323
1497545294.82849,60000,0.9516377449,754.0106422901,0.9517318209
1497545308.10541,61000,0.9448863864,767.287561655,0.9497139057
1497545322.77214,62000,0.9383199811,781.9542906284,0.9449480375
1497545338.24141,63000,0.9493555427,797.423561573,0.9441873034
1497545351.57856,64000,0.9496384263,810.7607176304,0.9457713167
1497545362.06122,65000,0.9502592087,821.243373394,0.9497510592
1497545374.92014,66000,0.9500620961,834.1022975445,0.949986577
1497545386.23127,67000,0.9522060752,845.4134209156,0.95084246
1497545397.61816,68000,0.950494051,856.8003175259,0.9509207408
1497545411.22741,69000,0.9518438578,870.4095575809,0.9515146613
1497545421.86429,70000,0.9503974319,881.0464382172,0.9509117802
1497545435.88702,71000,0.9486617446,895.0691764355,0.9503010114
1497545446.19456,72000,0.9464044571,905.3767156601,0.9484878779
1497545460.05445,73000,0.9494726658,919.2366034985,0.9481796225
1497545474.40499,74000,0.9499846697,933.5871384144,0.9486205975
1497545481.46444,75000,0.9479878545,940.6465957165,0.9491483967
1497545495.39181,76000,0.9498463869,954.5739662647,0.9492729704
1497545505.22407,77000,0.9499974251,964.4062190056,0.9492772222
1497545519.66314,78000,0.9490975738,978.8452880383,0.9496471286
1497545530.69915,79000,0.9496960044,989.8812983036,0.9495970011
1497545545.31048,80000,0.9517747164,1004.4926292896,0.9501894315
1497545559.53477,81000,0.9542425871,1018.7169206143,0.951904436
1497545572.39799,82000,0.9547334313,1031.5801429749,0.9535835783
1497545594.27287,83000,0.9561395049,1053.4550249577,0.9550385078
1497545608.70279,84000,0.9558188915,1067.8849458695,0.9555639426
1497545618.01609,85000,0.9513164759,1077.1982440949,0.9544249574
1497545636.57892,86000,0.9510803223,1095.7610776424,0.9527385632
1497545651.51545,87000,0.9509426951,1110.6975989342,0.9511131644
1497545664.96995,88000,0.9525382519,1124.1521043778,0.9515204231
1497545678.83855,89000,0.9512902498,1138.0207054615,0.9515903989
1497545692.6733,90000,0.9481375813,1151.8554515839,0.950655361
1497545703.39238,91000,0.954167068,1162.5745317936,0.9511982997
1497545719.27088,92000,0.954389751,1178.4530334473,0.9522314668
1497545729.78379,93000,0.95171839,1188.9659404755,0.9534250697
1497545740.68817,94000,0.9491257668,1199.8703193665,0.9517446359
1497545754.40619,95000,0.9521619081,1213.5883452892,0.9510020216
1497545767.20873,96000,0.9547686577,1226.3908853531,0.9520187775
1497545787.62319,97000,0.9546265602,1246.8053474426,0.9538523753
1497545802.32364,98000,0.9531276822,1261.5057930946,0.9541743
1497545814.34467,99000,0.9561331272,1273.5268244743,0.9546291232
1497545830.35269,100000,0.956833303,1289.5348443985,0.9553647041
1497545844.33347,101000,0.9573138952,1303.5156180859,0.9567601085
1497545866.07103,102000,0.9565734267,1325.2531850338,0.956906875
1497545876.27676,103000,0.9533458948,1335.4589145184,0.9557444056
1497545887.67512,104000,0.9565683007,1346.8572773934,0.9554958741
1497545896.38968,105000,0.9596608281,1355.5718350411,0.9565250079
1497545910.3682,106000,0.9593209624,1369.5503566265,0.9585166971
1497545922.04506,107000,0.958627224,1381.2272167206,0.9592030048
1497545940.72568,108000,0.9564889669,1399.907835722,0.9581457178
1497545950.78897,109000,0.9635782242,1409.9711265564,0.959564805
1497545965.44508,110000,0.9636012912,1424.6272337437,0.9612228274
1497545980.47986,111000,0.9627923369,1439.6620140076,0.9633239508
1497545997.43425,112000,0.9614131451,1456.6164035797,0.9626022577
1497546011.96394,113000,0.9644947052,1471.1460943222,0.9629000624
1497546024.99021,114000,0.9630809426,1484.1723608971,0.9629962643
1497546034.81476,115000,0.963980794,1493.9969165325,0.9638521473
1497546046.39781,116000,0.9624435306,1505.579962492,0.9631684224
1497546056.79044,117000,0.960719347,1515.9725923538,0.9623812239
1497546071.39486,118000,0.9569369555,1530.5770087242,0.9600332777
1497546082.0355,119000,0.9469465613,1541.2176482678,0.9548676213
1497546103.07059,120000,0.9513465762,1562.2527391911,0.9517433643
1497546113.09725,121000,0.9514784217,1572.2794046402,0.9499238531
1497546128.90397,122000,0.9500249624,1588.0861251354,0.9509499868
1497546143.47969,123000,0.950558722,1602.6618432999,0.9506873687
1497546165.21254,124000,0.9526937604,1624.3946912289,0.9510924816
1497546181.82993,125000,0.953248024,1641.0120849609,0.9521668355
1497546195.15047,126000,0.9532294273,1654.3326179981,0.9530570706
1497546209.61042,127000,0.9533535838,1668.7925698757,0.9532770117
1497546225.00585,128000,0.9528704286,1684.1880061627,0.9531511466
1497546234.78785,129000,0.9470335841,1693.9700045586,0.9510858655
1497546248.45092,130000,0.9462783933,1707.6330749989,0.9487274687
1497546258.27402,131000,0.9452217817,1717.4561700821,0.9461779197
1497546271.57876,132000,0.9465804696,1730.7609100342,0.9460268815
1497546283.89446,133000,0.945749104,1743.0766174793,0.9458504518
1497546300.11846,134000,0.9452748895,1759.3006103039,0.9458681544
1497546308.57229,135000,0.9428403378,1767.7544467449,0.9446214438
1497546321.88579,136000,0.9420774579,1781.067943573,0.9433975617
1497546335.70167,137000,0.9434182644,1794.8838229179,0.9427786867
1497546346.24398,138000,0.9447327852,1805.4261350632,0.9434095025
1497546364.22856,139000,0.9440402985,1823.4107098579,0.9440637827
1497546374.77935,140000,0.9444556832,1833.9615054131,0.944409589
1497546385.91058,141000,0.9449702501,1845.0927290917,0.9444887439
1497546398.92744,142000,0.9469804764,1858.1095876694,0.9454688032
1497546404.9321,143000,0.9457523227,1864.1142504215,0.9459010164
1497546416.70988,144000,0.9445958138,1875.8920338154,0.9457762043
1497546428.50125,145000,0.9456658959,1887.6834001541,0.9453380108
1497546442.12995,146000,0.947786212,1901.3120977879,0.9460159739
1497546449.48442,147000,0.9468569756,1908.6665742397,0.9467696945
1497546456.92614,148000,0.9479654431,1916.1082940102,0.9475362102
1497546464.82979,149000,0.9560857415,1924.0119376183,0.9503027201
1497546479.1662,150000,0.9571430683,1938.3483519554,0.9537314176
1497546488.35256,151000,0.9583923221,1947.5347175598,
1497546498.26651,152000,0.9564447999,1957.4486675263,
1497546506.77736,153000,0.9555974603,1965.9595103264,
1497546519.3133,154000,0.9562828541,1978.4954516888,
1497546530.76811,155000,0.9572768211,1989.9502584934,
1497546543.76604,156000,0.9565030336,2002.948196888,


==> fig_data/vanilla.csv <==
Wall time,Step,Value,Relative_time,avg_value_3
1497610169.97241,1000,0.4754969478,0,0.4754969478
1497610170.62468,2000,0.4995206296,0.6522643566,0.4875087887
1497610171.33936,3000,0.4965679944,1.3669478893,0.4905285239
1497610171.98549,4000,0.4944345653,2.0130784512,0.4968410631
1497610172.69029,5000,0.4948556721,2.7178726196,0.4952860773
1497610173.53534,6000,0.5622764826,3.5629281998,0.5171889067
1497610174.16574,7000,0.5884473324,4.1933252811,0.5485264957
1497610174.77743,8000,0.5823254585,4.805021286,0.5776830912
1497610175.37615,9000,0.5774790645,5.4037370682,0.5827506185
1497610176.05942,10000,0.5671878457,6.0870037079,0.5756641229
1497610176.66383,11000,0.5985523462,6.6914203167,0.5810730855
1497610177.27901,12000,0.5845952034,7.3065965176,0.5834451318
1497610177.97835,13000,0.5862918496,8.0059332848,0.5898131331
1497610178.6362,14000,0.5853849649,8.6637876034,0.585424006
1497610179.29462,15000,0.5770278573,9.3222038746,0.5829015573
1497610179.90284,16000,0.5760595202,9.9304282665,0.5794907808
1497610180.57719,17000,0.5729318261,10.6047823429,0.5753397345
1497610181.17194,18000,0.5679852962,11.1995301247,0.5723255475
1497610181.80198,19000,0.6182752252,11.8295676708,0.5863974492
1497610182.43011,20000,0.5516409874,12.4577007294,0.5793005029
1497610183.04143,21000,0.5059148669,13.0690135956,0.5586103598
1497610183.65329,22000,0.5078835487,13.6808822155,0.5218131343
1497610184.27394,23000,0.5114246607,14.3015265465,0.5084076921
1497610184.89262,24000,0.4988000095,14.9202041626,0.506036073
1497610185.50937,25000,0.5150399804,15.5369546413,0.5084215502
1497610186.1137,26000,0.5497766137,16.1412887573,0.5212055345
1497610186.79455,27000,0.5523936152,16.82213521,0.5390700698
1497610187.43155,28000,0.5491008162,17.4591341019,0.5504236817
1497610188.03059,29000,0.5539884567,18.0581777096,0.5518276294
1497610188.66904,30000,0.5507647991,18.6966247559,0.5512846907
1497610189.32401,31000,0.5599181056,19.3516004086,0.5548904538
1497610189.93989,32000,0.5653971434,19.9674797058,0.5586933494
1497610190.55373,33000,0.5769011378,20.5813148022,0.5674054623
1497610191.17009,34000,0.5732569695,21.1976816654,0.5718517502
1497610191.80668,35000,0.5639469028,21.8342709541,0.5713683367
1497610192.43622,36000,0.5682579279,22.4638040066,0.5684872667
1497610193.12331,37000,0.6097542644,23.1508982182,0.5806530317
1497610193.74037,38000,0.6086784005,23.7679600716,0.5955635309
1497610194.42182,39000,0.6002377868,24.449403286,0.6062234839
1497610195.04767,40000,0.5918653011,25.0752618313,0.6002604961
1497610195.65515,41000,0.585457921,25.6827335358,0.5925203363
1497610196.24935,42000,0.5789356828,26.2769398689,0.585419635
1497610196.85438,43000,0.5712486506,26.8819701672,0.5785474181
1497610197.4607,44000,0.5600908995,27.4882900715,0.5700917443
1497610198.05407,45000,0.5555328131,28.0816588402,0.5622907877
1497610198.63786,46000,0.5492191911,28.6654508114,0.5549476346
1497610199.22888,47000,0.5908352137,29.2564644814,0.5651957393
1497610199.83911,48000,0.5802412629,29.8667020798,0.5734318892
1497610200.43493,49000,0.5494739413,30.4625155926,0.573516806
1497610201.19619,50000,0.550008297,31.223773241,0.5599078337
1497610201.93433,51000,0.5808243155,31.9619219303,0.5601021846
1497610202.57646,52000,0.5687193871,32.6040484905,0.5665173332
1497610203.26881,53000,0.5519769788,33.2963962555,0.5671735605
1497610203.95207,54000,0.5514367819,33.9796583652,0.5573777159
1497610204.5686,55000,0.5536383986,34.5961854458,0.5523507198
1497610205.19986,56000,0.5529657602,35.2274501324,0.5526803136
1497610205.82251,57000,0.5480454564,35.8500936031,0.5515498717
1497610206.44252,58000,0.5570732951,36.470102787,0.5526948372
1497610207.09753,59000,0.5554803014,37.1251153946,0.5535330176
1497610207.69936,60000,0.5588544011,37.7269434929,0.5571359992
1497610208.29676,61000,0.5651628971,38.3243439198,0.5598325332
1497610208.90819,62000,0.5651462674,38.9357740879,0.5630545219
1497610209.50303,63000,0.5663865805,39.5306143761,0.5655652483
1497610210.12983,64000,0.5739059448,40.1574158669,0.5684795976
1497610210.78341,65000,0.572871685,40.8109953403,0.5710547368
1497610211.53363,66000,0.5793263912,41.5612215996,0.575368007
1497610212.21072,67000,0.5882140994,42.2383031845,0.5801373919
1497610213.04983,68000,0.5725043416,43.0774157047,0.5800149441
1497610213.69783,69000,0.626475513,43.7254157066,0.595731318
1497610214.30489,70000,0.5851910114,44.3324751854,0.594723622
1497610214.98012,71000,0.5730224252,45.0077092648,0.5948963165
1497610215.6479,72000,0.5669497848,45.6754858494,0.5750544071
1497610216.25691,73000,0.600143373,46.2844944,0.5800385277
1497610216.85328,74000,0.6186540723,46.8808717728,0.5952490767
1497610217.46177,75000,0.618412137,47.4893553257,0.6124031941
1497610218.09118,76000,0.6029382348,48.1187717915,0.6133348147
1497610218.68574,77000,0.6166425347,48.7133274078,0.6126643022
1497610219.3185,78000,0.6202988625,49.3460869789,0.6132932107
1497610219.91545,79000,0.6077855825,49.9430346489,0.6149089932
1497610220.54969,80000,0.5850867033,50.577272892,0.6043903828
1497610221.17514,81000,0.5866918564,51.2027244568,0.5931880474
1497610221.95334,82000,0.5779795051,51.9809253216,0.5832526883
1497610222.56988,83000,0.5906956792,52.5974693298,0.5851223469
1497610223.23348,84000,0.598044157,53.2610635757,0.5889064471
1497610223.84342,85000,0.606755197,53.8710122108,0.5984983444
1497610224.44046,86000,0.5936998129,54.4680502415,0.5994997223
1497610225.02811,87000,0.5923891068,55.0556960106,0.5976147056
1497610225.61231,88000,0.5927379131,55.6399004459,0.5929422776
1497610226.27774,89000,0.5944911838,56.3053278923,0.5932060679
1497610226.88321,90000,0.6037811041,56.9107949734,0.5970034003
1497610227.53436,91000,0.6065126657,57.5619449615,0.6015949845
1497610228.12768,92000,0.5982937813,58.1552705765,0.602862517
1497610228.74877,93000,0.5998476744,58.7763566971,0.6015513738
1497610229.41869,94000,0.6078214645,59.4462738037,0.6019876401
1497610230.02942,95000,0.6306861043,60.0570030212,0.6127850811
1497610230.68229,96000,0.6312716603,60.7098727226,0.623259743
1497610231.30899,97000,0.6262918115,61.3365778923,0.6294165254
1497610231.93857,98000,0.613635838,61.9661550522,0.6237331033
1497610232.60474,99000,0.6288313866,62.6323230267,0.6229196787
1497610233.2525,100000,0.631880343,63.2800922394,0.6247825225
1497610233.84726,101000,0.6185171008,63.8748505116,0.6264096101
1497610234.44046,102000,0.6290662289,64.468051672,0.6264878909
1497610235.05506,103000,0.6242259145,65.0826430321,0.6239364147
1497610235.77013,104000,0.6290617585,65.797719717,0.6274513006
1497610236.39711,105000,0.6394528151,66.4246935844,0.630913496
1497610237.05453,106000,0.6360576153,67.0821125507,0.6348573963
1497610237.69813,107000,0.6486880183,67.7257134914,0.6413994829
1497610238.28799,108000,0.6514131427,68.3155777454,0.6453862588
1497610238.91282,109000,0.6638860703,68.9404058456,0.6546624104
1497610239.56077,110000,0.6053907275,69.5883603096,0.6402299802
1497610240.23782,111000,0.6029120088,70.2654049397,0.6240629355
1497610240.84306,112000,0.5598745346,70.8706502914,0.5893924236
1497610241.50274,113000,0.5607353449,71.5303273201,0.5745072961
1497610242.09349,114000,0.5614822507,72.1210813522,0.5606973767
1497610242.71698,115000,0.5663660765,72.7445685863,0.562861224
1497610243.35765,116000,0.5672371387,73.3852348328,0.5650284886
1497610244.0442,117000,0.5698803067,74.0717847347,0.5678278406
1497610244.71241,118000,0.5773804784,74.7399997711,0.5714993079
1497610245.32797,119000,0.5653170943,75.3555603027,0.5708592931
1497610245.9685,120000,0.5711731315,75.9960901737,0.5712902347
1497610246.5691,121000,0.578558743,76.5966918468,0.5716829896
1497610247.20087,122000,0.5808582306,77.2284562588,0.5768633684
1497610247.87713,123000,0.5859596729,77.9047136307,0.5817922155
1497610248.57619,124000,0.5935196877,78.6037786007,0.5867791971
1497610249.16987,125000,0.5956397057,79.1974527836,0.5917063554
1497610249.8554,126000,0.6260774136,79.882983923,0.6050789357
1497610250.47138,127000,0.6312166452,80.4989721775,0.6176445882
1497610251.47196,128000,0.636716783,81.4995522499,0.6313369473
1497610252.11508,129000,0.6493171453,82.1426649094,0.6390835245
1497610252.72953,130000,0.6485555172,82.7571136951,0.6448631485
1497610253.31395,131000,0.6396323442,83.3415355682,0.6458350022
1497610253.94242,132000,0.6426406503,83.9700069427,0.6436095039
1497610254.52827,133000,0.6416819096,84.5558547974,0.6413183014
1497610255.14402,134000,0.6422240138,85.1716070175,0.6421821912
1497610255.74167,135000,0.5801907182,85.7692551613,0.6213655472
1497610256.337,136000,0.6244755387,86.3645875454,0.6156300902
1497610256.99695,137000,0.6389343739,87.0245358944,0.6145335436
1497610257.62597,138000,0.6424300671,87.6535568237,0.6352799932
1497610258.2653,139000,0.6317158341,88.2928860188,0.637693425
1497610258.86573,140000,0.5999853015,88.8933224678,0.6247104009
1497610259.52274,141000,0.6202604771,89.5503237247,0.6173205376
1497610260.13895,142000,0.6266639829,90.166539669,0.6156365872
1497610260.73016,143000,0.6159647703,90.7577502728,0.6209630768
1497610261.35591,144000,0.6143641472,91.3834989071,0.6189976335
1497610262.00322,145000,0.6206752062,92.0308094025,0.6170013746
1497610262.63699,146000,0.6283225417,92.6645746231,0.6211206317
1497610263.38031,147000,0.6278387308,93.407892704,0.6256121596
1497610264.06281,148000,0.6351958513,94.0904016495,0.6304523746
1497610264.768,149000,0.6565318108,94.7955889702,0.6398554643
1497610265.37236,150000,0.6615750194,95.3999454975,0.6511008938
1497610266.04171,151000,0.65589118,96.069293499,0.6579993367
1497610266.69684,152000,0.6559145451,96.7244291306,0.6577935815
1497610267.35047,153000,0.6617542505,97.3780622482,0.6578533252
1497610268.01389,154000,0.6490259171,98.0414760113,0.6555649042
1497610268.62692,155000,0.6489394903,98.6545035839,0.653239886
1497610269.23658,156000,0.6375772953,99.2641670704,0.6451809009
1497610269.81461,157000,0.639745295,99.8421928883,0.6420873602
1497610270.43788,158000,0.6235980988,100.4654698372,0.6336402297
1497610271.09144,159000,0.6412358284,101.1190288067,0.6348597407
1497610271.72822,160000,0.6469555497,101.7558088303,0.637263159
1497610272.33382,161000,0.6046924591,102.3614089489,0.6309612791
1497610273.01737,162000,0.5986553431,103.0449550152,0.616767784
1497610273.62788,163000,0.613063693,103.6554701328,0.6054704984
1497610274.26612,164000,0.6172921658,104.2937083244,0.6096704006
1497610275.00075,165000,0.6213632226,105.0283329487,0.6172396938
1497610275.57937,166000,0.6333568096,105.6069557667,0.624004066
1497610276.15781,167000,0.6351820827,106.1853954792,0.6299673716
1497610276.77558,168000,0.6399974227,106.8031699657,0.6361787717
1497610277.44845,169000,0.6497747302,107.4760351181,0.6416514119
1497610278.20859,170000,0.6460131407,108.2361726761,0.6452617645
1497610278.81174,171000,0.6395814419,108.8393275738,0.6451231043
1497610279.47784,172000,0.6204863787,109.5054280758,0.6353603204
1497610280.14997,173000,0.6201933026,110.1775581837,0.6267537077
1497610280.77656,174000,0.618737936,110.8041434288,0.6198058724
1497610281.53239,175000,0.6258739233,111.5599763393,0.6216017206
1497610282.15302,176000,0.6304780841,112.1806108952,0.6250299811
1497610282.84882,177000,0.6348134279,112.8764078617,0.6303884784
1497610283.74579,178000,0.6384786963,113.7733802795,0.6345900694
1497610284.42018,179000,0.6355680227,114.4477632046,0.6362867156
1497610285.08777,180000,0.6093010902,115.1153609753,0.6277826031
1497610285.70898,181000,0.605238378,115.736563921,0.616702497
1497610286.41755,182000,0.6220780611,116.4451336861,0.6122058431
1497610287.03965,183000,0.6251923442,117.0672376156,0.6175029278
1497610287.63847,184000,0.6202623844,117.6660583019,0.6225109299
1497610288.26027,185000,0.6224492788,118.2878551483,0.6226346691
1497610288.88485,186000,0.6147711873,118.9124345779,0.6191609502
1497610289.51161,187000,0.6174886227,119.5391938686,0.6182363629
1497610290.13708,188000,0.6261472106,120.1646625996,0.6194690069
1497610290.80994,189000,0.6371161342,120.8375284672,0.6269173225
1497610291.48242,190000,0.6319264174,121.510011673,0.6317299207
1497610292.19114,191000,0.6299078465,122.2187263966,0.632983466
1497610292.8645,192000,0.5949727893,122.8920922279,0.6189356844
1497610293.8649,193000,0.6320025325,123.8924920559,0.6189610561
1497610294.46628,194000,0.6427999735,124.4938707352,0.6232584318
1497610295.10255,195000,0.5987315178,125.1301400661,0.6245113413
1497610295.69463,196000,0.6185843349,125.7222218513,0.6200386087
1497610296.45337,197000,0.6219961643,126.4809613228,0.6131040057
1497610297.09497,198000,0.6303001642,127.1225562096,0.6236268878
1497610297.69045,199000,0.6391283274,127.7180376053,0.6304748853
1497610298.27463,200000,0.6436902285,128.3022134304,0.63770624
1497610298.8691,201000,0.6381471753,128.8966896534,0.6403219104
1497610299.50319,202000,0.649263382,129.5307812691,0.6437002619
1497610300.10298,203000,0.644477427,130.1305711269,0.6439626614
1497610300.70392,204000,0.6310957074,130.7315068245,0.6416121721
1497610301.28551,205000,0.6171238422,131.3131022453,0.6308989922
1497610301.87561,206000,0.6262387037,131.9032025337,0.6248194178
1497610302.46001,207000,0.6397356987,132.4875948429,0.6276994149
1497610303.08068,208000,0.6448857784,133.1082646847,0.6369533936
1497610303.6775,209000,0.6274220943,133.7050850391,0.6373478571
1497610304.30842,210000,0.6263046265,134.3360095024,0.6328708331
1497610304.93603,211000,0.6304019094,134.9636216164,0.6280428767
1497610305.55364,212000,0.6393817663,135.5812318325,0.6320294341
1497610306.17816,213000,0.6401926279,136.2057483196,0.6366587679
1497610306.98821,214000,0.6461184025,137.0157973766,0.6418975989
1497610307.7895,215000,0.6094905734,137.8170828819,0.6319338679
1497610308.41168,216000,0.6087698936,138.4392642975,0.6214596232
1497610309.00419,217000,0.6042476892,139.0317730904,0.6075027187
1497610309.67086,218000,0.5847296119,139.6984505653,0.5992490649
1497610310.30442,219000,0.6246860623,140.3320086002,0.6045544545
1497610310.94892,220000,0.5406002998,140.9765117168,0.583338658
1497610311.57792,221000,0.626537621,141.6055059433,0.597274661
1497610312.24458,222000,0.6240313649,142.2721698284,0.5970564286
1497610312.85945,223000,0.615385592,142.8870356083,0.6219848593
1497610313.57012,224000,0.6224172711,143.5977087021,0.6206114093
1497610314.24766,225000,0.6348921657,144.2752439976,0.6242316763
1497610314.87142,226000,0.6438592076,144.899009943,0.6337228815
1497610315.47634,227000,0.6436946988,145.503932476,0.6408153574
1497610316.05905,228000,0.65052706,146.086635828,0.6460269888
1497610316.66688,229000,0.6495776176,146.694464922,0.6479331255
1497610317.31034,230000,0.6437305808,147.3379299641,0.6479450861
1497610317.97857,231000,0.6409452558,148.006162405,0.6447511514
1497610318.59873,232000,0.6467436552,148.6263225079,0.6438064973
1497610319.28208,233000,0.640278697,149.3096725941,0.6426558693
1497610319.8995,234000,0.6370022297,149.9270877838,0.6413415273
1497610320.50245,235000,0.6268963218,150.5300347805,0.6347257495
1497610321.07997,236000,0.6329420805,151.1075527668,0.6322802107
1497610321.68291,237000,0.6260799766,151.7105007172,0.6286394596
1497610322.31561,238000,0.6252211332,152.3431959152,0.6280810634
1497610322.94084,239000,0.6287533045,152.9684324265,0.6266848048
1497610323.57246,240000,0.6225804687,153.6000454426,0.6255183021
1497610324.2205,241000,0.6235385537,154.248090744,0.6249574423
1497610324.84805,242000,0.6191263795,154.8756363392,0.6217484673
1497610325.44635,243000,0.6257779002,155.4739339352,0.6228142778
1497610326.20304,244000,0.5971270204,156.2306251526,0.6140104334
1497610326.8495,245000,0.6365369558,156.8770852089,0.6198139588
1497610327.48653,246000,0.6439289451,157.5141181946,0.6258643071
1497610328.11062,247000,0.6504127979,158.1382069588,0.6436262329
1497610328.71231,248000,0.6463148594,158.7398986816,0.6468855341
1497610329.32508,249000,0.6333171129,159.3526630402,0.6433482567
1497610329.96043,250000,0.6559417844,159.9880187511,0.6451912522
1497610330.56756,251000,0.6524889469,160.5951499939,0.6472492814
1497610331.36871,252000,0.6473753452,161.3962948322,0.6519353588
1497610331.99829,253000,0.6497069001,162.0258748531,0.6498570641
1497610332.69188,254000,0.6415987015,162.7194693089,0.6462269823
1497610333.28252,255000,0.6446118355,163.310103178,0.6453058124
1497610333.92355,256000,0.6503487825,163.9511346817,0.6455197732
1497610334.57302,257000,0.6411504149,164.6006052494,0.6453703443
1497610335.18427,258000,0.6469871998,165.2118558884,0.6461621324
1497610335.87852,259000,0.6467360258,165.9061090946,0.6449578802
1497610336.49221,260000,0.6465362906,166.5198023319,0.6467531721
1497610337.15391,261000,0.6548332572,167.1814975739,0.6493685245
1497610337.87512,262000,0.6502614617,167.9027056694,0.6505436698
1497610338.56173,263000,0.6437766552,168.589315176,0.6496237914
1497610339.15856,264000,0.631836772,169.1861433983,0.6419582963
1497610339.82711,265000,0.6362553835,169.854694128,0.6372896036
1497610340.4333,266000,0.6262585521,170.4608857632,0.6314502359
1497610341.04612,267000,0.6281158328,171.0737102032,0.6302099228
1497610341.67867,268000,0.5602396727,171.7062540054,0.6048713525
1497610342.3745,269000,0.6369868517,172.4020841122,0.6084474524
1497610342.98597,270000,0.6081427336,173.0135555267,0.6017897527
1497610343.60542,271000,0.5874025822,173.6330029964,0.6108440558
1497610344.19183,272000,0.5740710497,174.2194149494,0.5898721218
1497610344.7903,273000,0.6074214578,174.8178908825,0.5896316966
1497610345.42243,274000,0.5826195478,175.4500212669,0.5880373518
1497610346.07074,275000,0.5940137506,176.0983242989,0.5946849187
1497610346.67634,276000,0.6262028813,176.7039263248,0.6009453932
1497610347.32936,277000,0.6403878331,177.3569459915,0.6202014883
1497610347.92212,278000,0.6233222485,177.9497036934,0.6299709876
1497610348.54589,279000,0.5530201793,178.5734813213,0.6055767536
1497610349.3023,280000,0.6129152179,179.329885006,0.5964192152
1497610349.89376,281000,0.5986534357,179.9213504791,0.5881962776
1497610350.50668,282000,0.6295968294,180.5342648029,0.6137218277
1497610351.18626,283000,0.6486688256,181.213845253,0.6256396969
1497610351.83694,284000,0.6531615853,181.8645272255,0.6438090801
1497610352.70745,285000,0.6562976241,182.7350327969,0.652709345
1497610353.34379,286000,0.641427815,183.3713765144,0.6502956748
1497610354.08171,287000,0.6411474943,184.109295845,0.6462909778
1497610354.70987,288000,0.6452006698,184.7374532223,0.642591993
1497610355.37426,289000,0.6581795216,185.4018514156,0.6481758952
1497610356.04559,290000,0.6666374207,186.0731725693,0.6566725374
1497610356.65399,291000,0.6111513376,186.681581974,0.64532276
1497610357.26176,292000,0.6222131252,187.2893469334,0.6333339612
1497610357.87445,293000,0.6183232069,187.90204072,0.6172292232
1497610358.48805,294000,0.6345664263,188.5156357288,0.6250342528
1497610359.06268,295000,0.6466495991,189.0902674198,0.6331797441
1497610359.68757,296000,0.6552998424,189.7151539326,0.6455052893
1497610360.31031,297000,0.6526924968,190.3378930092,0.6515473128
1497610360.88644,298000,0.6457471848,190.9140286446,0.651246508
1497610361.52012,299000,0.6305062175,191.5477101803,0.6429819664
1497610362.16656,300000,0.6485952139,192.1941435337,0.6416162054
1497610362.79826,301000,0.6585222483,192.825848341,0.6458745599
1497610363.40053,302000,0.6623321772,193.4281167984,0.6564832131
1497610363.99859,303000,0.6592550278,194.0261750221,0.6600364844
1497610364.64687,304000,0.6631014347,194.67446208,0.6615628799
1497610365.32937,305000,0.6379135847,195.356962204,0.6534233491
1497610365.98936,306000,0.6435366273,196.0169496536,0.6481838822
1497610366.63978,307000,0.6319910288,196.6673719883,0.6378137469
1497610367.21415,308000,0.6539807916,197.2417359352,0.6431694826
1497610367.80596,309000,0.6226252913,197.8335521221,0.6361990372
1497610368.4786,310000,0.6565782428,198.5061881542,0.6443947752
1497610369.09812,311000,0.6564633846,199.1257090569,0.6452223062
1497610369.68345,312000,0.6660275459,199.7110407352,0.6596897244
1497610370.36325,313000,0.6674083471,200.3908326626,0.6632997592
1497610371.00826,314000,0.6663353443,201.035848856,0.6665904124
1497610371.60688,315000,0.6571187377,201.6344671249,0.6636208097
1497610372.31265,316000,0.5524748564,202.3402335644,0.6253096461
1497610372.91361,317000,0.6094771028,202.941192627,0.606356899
1497610373.49116,318000,0.6317401528,203.5187449455,0.5978973707
1497610374.09005,319000,0.649861753,204.1176376343,0.6303596695
1497610374.75929,320000,0.6185677052,204.7868812084,0.6333898703
1497610375.42819,321000,0.611194253,205.4557812214,0.6265412371
1497610376.07657,322000,0.6286662221,206.1041576862,0.6194760601
1497610376.6865,323000,0.6403385401,206.7140843868,0.6267330051
1497610377.27448,324000,0.6415308714,207.3020720482,0.6368452112
1497610377.86411,325000,0.6528012753,207.8916971684,0.6448902289
1497610378.49617,326000,0.6367923021,208.5237560272,0.6437081496
1497610379.19391,327000,0.6409938931,209.2215003967,0.6435291568
1497610379.81443,328000,0.63606143,209.8420159817,0.6379492084
1497610380.42241,329000,0.6158477068,210.4500002861,0.6309676766
1497610381.01433,330000,0.6311647892,211.0419204235,0.6276913087
1497610381.65506,331000,0.642709136,211.6826434135,0.6299072107
1497610382.25764,332000,0.5730227232,212.2852315903,0.6156322161
1497610382.8968,333000,0.6087513566,212.9243826866,0.6081610719
1497610383.53397,334000,0.6215238571,213.5615558624,0.6010993123
1497610384.15339,335000,0.6305625439,214.1809732914,0.6202792525
1497610384.74372,336000,0.6401311755,214.7713122368,0.6307391922
1497610385.32794,337000,0.6438652873,215.3555240631,0.6381863356
1497610385.99226,338000,0.6497485042,216.0198521614,0.6445816557
1497610386.67006,339000,0.6598834991,216.6976428032,0.6511657635
1497610387.29643,340000,0.5791072249,217.324021101,0.6295797427
1497610387.98389,341000,0.6418637037,218.0114805698,0.6269514759
1497610388.616,342000,0.5743430257,218.6435854435,0.5984379848
1497610389.21773,343000,0.6169689894,219.2453212738,0.6110585729
1497610389.85312,344000,0.6383820772,219.8807039261,0.6098980308
1497610390.57385,345000,0.6446048021,220.6014404297,0.6333186229
1497610391.41299,346000,0.6275762916,221.4405734539,0.6368543903
1497610392.00789,347000,0.6756102443,222.0354812145,0.6492637793
1497610392.65517,348000,0.6416838169,222.6827569008,0.6482901176
1497610393.28049,349000,0.6543302536,223.3080761433,0.6572081049
1497610393.86828,350000,0.6322975755,223.8958642483,0.6427705487
1497610394.5221,351000,0.6423814297,224.5496912003,0.6430030863
1497610395.15821,352000,0.6612966657,225.1857933998,0.6453252236
1497610395.81462,353000,0.6689459085,225.8422105312,0.6575413346
1497610396.46279,354000,0.672911346,226.4903800488,0.6677179734
1497610397.21451,355000,0.6687372923,227.2420983315,0.6701981823
1497610397.79987,356000,0.6105164886,227.8274619579,0.650721709
1497610398.39213,357000,0.6219436526,228.4197223187,0.6337324778
1497610398.96948,358000,0.6122015715,228.9970693588,0.6148872376
1497610399.7179,359000,0.6280512214,229.7454891205,0.6207321485
1497610400.34042,360000,0.6478688121,230.3680057526,0.6293738683
1497610400.98193,361000,0.6672354937,231.0095171928,0.6477185091
1497610401.593,362000,0.6754003167,231.6205909252,0.6635015408
1497610402.37418,363000,0.6269804835,232.4017686844,0.6565387646
1497610403.04853,364000,0.6223884821,233.076117754,0.6415897608
1497610403.70875,365000,0.6517887712,233.7363402843,0.6337192456
1497610404.39424,366000,0.627086699,234.4218235016,0.6337546508
1497610405.02424,367000,0.6384204626,235.0518324375,0.6390986443
1497610405.61459,368000,0.6332006454,235.6421813965,0.6329026023
1497610406.21521,369000,0.6519411206,236.24279356,0.6411874095
1497610406.84311,370000,0.6425055861,236.8707003593,0.6425491174
1497610407.48014,371000,0.6516435146,237.5077316761,0.6486967404
1497610408.13471,372000,0.6630195379,238.1622986794,0.6523895462
1497610408.7778,373000,0.6695404649,238.8053922653,0.6614011725
1497610409.43599,374000,0.6757696271,239.4635796547,0.66944321
1497610410.0806,375000,0.5570995212,240.1081826687,0.6341365377
1497610410.75114,376000,0.6314790249,240.7787268162,0.6214493911
1497610411.46474,377000,0.6485971212,241.4923317432,0.6123918891
1497610412.06266,378000,0.6640947461,242.0902483463,0.6480569641
1497610412.6562,379000,0.6744921803,242.6837909222,0.6623946825
1497610413.29886,380000,0.6827043295,243.3264427185,0.673763752
1497610414.12146,381000,0.6168397069,244.1490430832,0.6580120722
1497610414.71781,382000,0.6189907193,244.7453978062,0.6395115852
1497610415.38589,383000,0.6444601417,245.4134790897,0.6267635226
1497610415.96575,384000,0.6634944081,245.9933326244,0.6423150897
1497610416.64835,385000,0.6755859256,246.6759371758,0.6611801585
1497610417.2748,386000,0.6809414625,247.3023881912,0.6733405987
1497610417.88639,387000,0.6763865352,247.9139807224,0.6776379744
1497610418.52355,388000,0.6888754964,248.5511379242,0.6820678314
1497610419.17774,389000,0.6287065744,249.2053322792,0.664656202
1497610419.80263,390000,0.6384262443,249.8302221298,0.6520027717
1497610420.45539,391000,0.6294214129,250.482976675,0.6321847439
1497610421.09348,392000,0.6492499113,251.1210644245,0.6390325228
1497610421.71062,393000,0.658008337,251.7382047176,0.6455598871
1497610422.32039,394000,0.6790924668,252.3479785919,0.662116905
1497610422.933,395000,0.5980633497,252.9605863094,0.6450547178
1497610423.54313,396000,0.6520633698,253.5707149506,0.6430730621
1497610424.18249,397000,0.6592262387,254.2100746632,0.6364509861
1497610424.77025,398000,0.6294777393,254.7978329659,0.6469224493
1497610425.35379,399000,0.6482668519,255.3813793659,0.6456569433
1497610425.95297,400000,0.648712337,255.9805533886,0.6421523094
1497610426.54255,401000,0.6655277014,256.5701341629,0.6541689634
1497610427.35556,402000,0.6926668882,257.383150816,0.6689689755
1497610427.97628,403000,0.7019878626,258.0038642883,0.6867274841
1497610428.58834,404000,0.6991468668,258.615925312,0.6979338725
1497610429.23031,405000,0.6150483489,259.2579021454,0.6720610261
1497610429.90546,406000,0.6265568137,259.9330523014,0.6469173431
1497610430.53274,407000,0.6452908516,260.560331583,0.6289653381
1497610431.15263,408000,0.6166662574,261.1802191734,0.6295046409
1497610431.7466,409000,0.6436780691,261.7741849422,0.635211726
1497610432.38102,410000,0.6675122976,262.408608675,0.6426188747
1497610433.03668,411000,0.6784141064,263.0642635822,0.663201491
1497610433.63961,412000,0.6169241667,263.6671984196,0.6542835236
1497610434.27563,413000,0.6417613029,264.3032133579,0.6456998587
1497610434.88787,414000,0.6499891281,264.9154543877,0.6362248659
1497610435.50058,415000,0.6353811026,265.5281720161,0.6423771779
1497610436.14039,416000,0.6463302374,266.1679804325,0.643900156
1497610436.80023,417000,0.6575782299,266.82781744,0.6464298566
1497610437.40766,418000,0.6674329638,267.4352521896,0.6571138104
1497610438.02971,419000,0.7031520009,268.0572984219,0.6760543982
1497610438.69807,420000,0.6337625384,268.7256569862,0.6681158344
1497610439.36917,421000,0.6154047847,269.3967607021,0.650773108
1497610440.00636,422000,0.6315853,270.0339479446,0.626917541
1497610440.64971,423000,0.6554957032,270.6772928238,0.6341619293
1497610441.29385,424000,0.6518598199,271.3214399815,0.6463136077
1497610441.87694,425000,0.6818124652,271.9045233727,0.6630559961
1497610442.47486,426000,0.688865304,272.5024473667,0.6741791964
1497610443.0925,427000,0.6964134574,273.1200921536,0.6890304089
1497610443.68442,428000,0.7041862607,273.7120051384,0.6964883407
1497610444.30654,429000,0.7027398348,274.3341312408,0.7011131843
1497610444.97771,430000,0.7072646618,275.0053021908,0.7047302524
1497610445.64112,431000,0.7028371096,275.6687107086,0.7042805354
1497610446.23113,432000,0.6989228725,276.2587177753,0.7030082146
1497610446.84108,433000,0.6913491488,276.8686668873,0.6977030436
1497610447.48414,434000,0.6865779161,277.5117239952,0.6922833125
1497610448.13426,435000,0.6849260926,278.1618459225,0.6876177192
1497610448.71384,436000,0.681601584,278.7414245605,0.6843685309
1497610449.32767,437000,0.6779628992,279.3552598953,0.6814968586
1497610450.04191,438000,0.6782463789,280.0694942474,0.6792702874
1497610450.72586,439000,0.6739206314,280.7534432411,0.6767099698
1497610451.38832,440000,0.6714611053,281.415907383,0.6745427052
1497610452.03703,441000,0.6710025668,282.0646185875,0.6721281012
1497610452.65812,442000,0.6094246507,282.685710907,0.6506294409
1497610453.38027,443000,0.6425824165,283.4078605175,0.6410032113
1497610454.07445,444000,0.6582943797,284.102035284,0.636767149
1497610454.7134,445000,0.6728422642,284.7409858704,0.6579063535
1497610455.34255,446000,0.6889855862,285.3701403141,0.6733740767
1497610456.00778,447000,0.6931980848,286.035371542,0.6850086451
1497610456.59516,448000,0.6929817796,286.622749567,0.6917218169
1497610457.22032,449000,0.6904883385,287.2479112148,0.6922227343
1497610457.84313,450000,0.6280671954,287.8707201481,0.6705124378
1497610458.48361,451000,0.6397516727,288.5111961365,0.6527690689
1497610459.15282,452000,0.655927062,289.1804089546,0.6412486434
1497610459.7418,453000,0.663607657,289.7693893909,0.6530954639
1497610460.38056,454000,0.6615897417,290.4081511498,0.6603748202
1497610461.00399,455000,0.6593279839,291.031580925,0.6615084609
1497610461.73782,456000,0.6894009709,291.765406847,0.6701062322
1497610462.41655,457000,0.627963841,292.4441378117,0.6588975986
1497610463.0985,458000,0.6388985515,293.1260864735,0.6520877878
1497610463.75333,459000,0.6246073842,293.780916214,0.6304899256
1497610464.35973,460000,0.6476934552,294.387321949,0.6370664636
1497610464.94536,461000,0.6492825747,294.9729452133,0.6405278047
1497610465.57636,462000,0.6600806117,295.6039507389,0.6523522139
1497610466.41003,463000,0.6271974444,296.4376134872,0.6455202103
1497610467.03576,464000,0.6459097862,297.0633456707,0.6443959474
1497610467.72089,465000,0.6675353646,297.7484791279,0.6468808651
1497610468.32565,466000,0.6774950624,298.35323596,0.6636467377
1497610468.97674,467000,0.6904914975,299.0043275356,0.6785073082
1497610469.60806,468000,0.6930016279,299.635642767,0.6869960626
1497610470.21761,469000,0.701386869,300.2452008724,0.6949599981
1497610470.85577,470000,0.6986092925,300.8833537102,0.6976659298
1497610471.55506,471000,0.6486368179,301.5826511383,0.6828776598
1497610472.17399,472000,0.6423327923,302.2015790939,0.6631929676
1497610472.78117,473000,0.6372345686,302.8087537289,0.6427347263
1497610473.44547,474000,0.6569939256,303.4730558395,0.6455204288
1497610474.05238,475000,0.6670131087,304.0799717903,0.653747201
1497610474.64958,476000,0.6696895957,304.6771686077,0.6645655433
1497610475.26796,477000,0.5938278437,305.2955503464,0.6435101827
1497610475.85256,478000,0.6025849581,305.8801503181,0.6220341325
1497610476.5454,479000,0.6458182335,306.5729920864,0.6140770118
1497610477.21469,480000,0.5882431865,307.2422776222,0.6122154594
1497610477.8844,481000,0.6324620843,307.9119913578,0.6221745014
1497610478.52785,482000,0.6542489529,308.5554354191,0.6249847412
1497610479.26972,483000,0.6892876625,309.2973077297,0.6586662332
1497610479.91311,484000,0.6902828813,309.9407000542,0.6779398322
1497610480.54613,485000,0.693701148,310.5737175941,0.6910905639
1497610481.17993,486000,0.6937075257,311.207518816,0.6925638517
1497610481.79226,487000,0.6983584166,311.819848299,0.6952556968
1497610482.46749,488000,0.6923519969,312.4950752258,0.6948059797
1497610483.15804,489000,0.6926726103,313.1856248379,0.6944610079
1497610483.75104,490000,0.6917350292,313.7786319256,0.6922532121
1497610484.34771,491000,0.6981648207,314.3753006458,0.6941908201
1497610484.9637,492000,0.705006063,314.9912919998,0.698301971
1497610485.60166,493000,0.6987942457,315.629242897,0.7006550431
1497610486.38976,494000,0.7012403011,316.4173517227,0.7016802033
1497610487.26533,495000,0.6397312284,317.2929167748,0.6799219251
1497610487.93184,496000,0.6265842915,317.959426403,0.6558519403
1497610488.60785,497000,0.6637536287,318.6354346275,0.6433563829
1497610489.29523,498000,0.6822195053,319.3228132725,0.6575191418
1497610489.88406,499000,0.6931756735,319.9116425514,0.6797162692
1497610490.49643,500000,0.6160646677,320.5240209103,0.6638199488
1497610491.13734,501000,0.667006731,321.164932251,0.6587490241
1497610491.82652,502000,0.6885619164,321.8541100025,0.657211105
1497610492.40859,503000,0.6959065795,322.4361732006,0.6838250756
1497610493.00356,504000,0.6851826906,323.0311434269,0.6898837288
1497610493.65821,505000,0.6737632155,323.6857953072,0.6849508285
1497610494.2899,506000,0.6491456032,324.3174848557,0.6693638364
1497610494.89489,507000,0.6711596847,324.922475338,0.6646895011
1497610495.48953,508000,0.6842470169,325.5171179771,0.6681841016
1497610496.14639,509000,0.6973222494,326.1739804745,0.6842429837
1497610496.74827,510000,0.7018867135,326.7758598328,0.6944853266
1497610497.33727,511000,0.6941337585,327.3648579121,0.6977809071
1497610497.94074,512000,0.6996611357,327.968328476,0.6985605359
1497610498.54525,513000,0.6986483335,328.5728337765,0.6974810759
1497610499.15151,514000,0.6981078386,329.1791009903,0.6988057693
1497610499.74584,515000,0.6896908879,329.7734282017,0.6954823533
1497610500.36167,516000,0.6884611249,330.3892569542,0.6920866171
1497610501.03369,517000,0.6866784096,331.0612802506,0.6882768075
1497610501.65178,518000,0.619326055,331.6793634892,0.6648218632
1497610502.27675,519000,0.6550976038,332.3043346405,0.6537006895
1497610502.93381,520000,0.6601228714,332.9613938332,0.6448488434
1497610503.57028,521000,0.6785222292,333.5978646278,0.6645809015
1497610504.22403,522000,0.692999661,334.2516169548,0.6772149205
1497610504.8824,523000,0.6951026917,334.9099855423,0.6888748606
1497610505.5689,524000,0.6146473885,335.5964884758,0.6675832471
1497610506.21361,525000,0.6342124939,336.2411966324,0.6479875247
1497610506.85346,526000,0.5946457386,336.881046772,0.6145018737
1497610507.48605,527000,0.6356307268,337.5136349201,0.6214963198
1497610508.08899,528000,0.6619488001,338.1165759563,0.6307417552
1497610508.79447,529000,0.6710035205,338.8220579624,0.6561943491
1497610509.40051,530000,0.6732121706,339.4280962944,0.6687214971
1497610510.04848,531000,0.6705772877,340.0760724545,0.6715976596
1497610510.62219,532000,0.6821920276,340.6497814655,0.675327162
1497610511.21497,533000,0.6838688254,341.2425599098,0.6788793802
1497610511.80952,534000,0.6839737892,341.8371086121,0.6833448807
1497610512.39344,535000,0.683160305,342.4210240841,0.6836676399
1497610513.0287,536000,0.6880070567,343.0562832356,0.6850470503
1497610513.70993,537000,0.6945958138,343.7375209332,0.6885877252
1497610514.3113,538000,0.6141190529,344.3388910294,0.6655739745
1497610514.89864,539000,0.6264099479,344.9262297153,0.6450416049
1497610515.50378,540000,0.6321062446,345.5313682556,0.6242117485
1497610516.08686,541000,0.6598361731,346.1144492626,0.6394507885
1497610516.70053,542000,0.7068966627,346.728114605,0.6662796935
1497610517.28986,543000,0.6468838453,347.3174479008,0.6712055604
1497610517.88287,544000,0.6676550508,347.9104595184,0.6738118529
1497610518.47719,545000,0.6863808036,348.5047793388,0.6669732332
1497610519.08622,546000,0.6127986908,349.1138105392,0.6556115151
1497610519.73549,547000,0.6421049833,349.763074398,0.6470948259
1497610520.42526,548000,0.6776319742,350.4528486729,0.6441785494
1497610521.00003,549000,0.7031801343,351.0276193619,0.6743056973
1497610521.57658,550000,0.7184518576,351.6041693687,0.6997546554
1497610522.19028,551000,0.7147455812,352.2178673744,0.7121258577
1497610522.83072,552000,0.7186982632,352.8583095074,0.7172985673
1497610523.41687,553000,0.7238393426,353.4444572926,0.7190943957
1497610524.03385,554000,0.720667541,354.0614411831,0.7210683823
1497610524.63199,555000,0.6509644985,354.6595821381,0.6984904607
1497610525.31008,556000,0.6700860858,355.3376691341,0.6805727084
1497610525.89495,557000,0.5925471783,355.9225413799,0.6378659209
1497610526.50003,558000,0.6427347064,356.5276157856,0.6351226568
1497610527.10327,559000,0.6796227098,357.1308569908,0.6383015315
1497610527.6996,560000,0.6934745312,357.7271904945,0.6719439825
1497610528.34018,561000,0.5671302676,358.3677639961,0.6467425029
1497610528.9838,562000,0.6532428861,359.0113861561,0.6379492283
1497610529.63398,563000,0.6420563459,359.6615724564,0.6208098332
1497610530.27265,564000,0.6095180511,360.3002383709,0.6349390944
1497610530.92538,565000,0.6540352106,360.9529702663,0.6352032025
1497610531.54938,566000,0.7156192064,361.5769658089,0.659724156
1497610532.46627,567000,0.6378540993,362.4938604832,0.6691695054
1497610533.05234,568000,0.637275219,363.0799264908,0.6635828416
1497610533.67529,569000,0.6193856001,363.7028808594,0.6315049728
1497610534.30247,570000,0.6926489472,364.3300607204,0.6497699221
1497610534.88032,571000,0.7153363228,364.9079031944,0.67579029
1497610535.50014,572000,0.7165216208,365.5277292728,0.7081689636
1497610536.15324,573000,0.6503475308,366.1808261871,0.6940684915
1497610536.8084,574000,0.6487404704,366.8359868526,0.671869874
1497610537.60824,575000,0.6747123003,367.6358299255,0.6579334338
1497610538.32094,576000,0.692430079,368.3485324383,0.6719609499
1497610538.91789,577000,0.6209286451,368.9454758167,0.6626903415
1497610539.52055,578000,0.6579948664,369.5481383801,0.6571178635
1497610540.15007,579000,0.6820448041,370.1776623726,0.6536561052
1497610540.74348,580000,0.6962598562,370.7710635662,0.6787665089
1497610541.34127,581000,0.715200007,371.3688545227,0.6978348891
1497610541.99369,582000,0.7186272144,372.0212776661,0.7100290259
1497610542.62472,583000,0.5826569796,372.6523032188,0.6721614003
1497610543.23256,584000,0.6243935823,373.2601475716,0.6418925921
1497610543.85534,585000,0.6430265307,373.8829240799,0.6166923642
1497610544.53944,586000,0.630711019,374.5670254231,0.6327103773
1497610545.12811,587000,0.6826195121,375.1557023525,0.6521190206
1497610545.72556,588000,0.6355270147,375.7531471252,0.6496191819
1497610546.47295,589000,0.6765190363,376.5005409718,0.664888521
1497610547.16723,590000,0.6355404854,377.194822073,0.6491955121
1497610547.85288,591000,0.6574751735,377.880471468,0.6565115651
1497610548.4362,592000,0.6967238188,378.463788271,0.6632464926
1497610549.00494,593000,0.7100998163,379.0325267315,0.6880996029
1497610549.59566,594000,0.7186214328,379.6232461929,0.7084816893
1497610550.29011,595000,0.720879972,380.3176960945,0.7165337404
1497610550.87419,596000,0.7206611037,380.9017791748,0.7200541695
1497610551.50628,597000,0.7229849696,381.5338699818,0.7215086818
1497610552.13706,598000,0.7256505489,382.164645195,0.7230988741
1497610552.73144,599000,0.6248358488,382.7590315342,0.6911571224
1497610553.32022,600000,0.6406950355,383.3478038311,0.6637271444
1497610553.93327,601000,0.6714681387,383.9608552456,0.645666341
1497610554.64207,602000,0.5900489688,384.6696591377,0.6340707143
1497610555.24982,603000,0.6308736205,385.2774088383,0.6307969093
1497610555.89703,604000,0.6425375938,385.9246196747,0.6211533944
1497610556.58153,605000,0.6991596818,386.6091156006,0.657523632
1497610557.24138,606000,0.7188204527,387.2689688206,0.6868392428
1497610557.97858,607000,0.718531847,388.0061688423,0.7121706605
1497610558.65099,608000,0.7174163461,388.6785814762,0.7182562153
1497610559.23647,609000,0.7059533,389.2640538216,0.7139671644
1497610559.82945,610000,0.7085094452,389.8570384979,0.7106263638
1497610560.45188,611000,0.7101555467,390.4794690609,0.7082060973
1497610561.12288,612000,0.7025328279,391.1504664421,0.7070659399
1497610561.82698,613000,0.7044275403,391.8545715809,0.705705305
1497610562.41846,614000,0.7078956962,392.4460446835,0.7049520215
1497610563.13591,615000,0.7100262642,393.1635019779,0.7074498336
1497610563.77325,616000,0.7026118636,393.8008425236,0.706844608
1497610564.4841,617000,0.7051699162,394.5116922855,0.7059360147
1497610565.14147,618000,0.7098739147,395.1690585613,0.7058852315
1497610565.83141,619000,0.6526649594,395.8589990139,0.6892362634
1497610566.41724,620000,0.6362918615,396.4448316097,0.6662769119
1497610567.11514,621000,0.6601100564,397.1427316666,0.6496889591
1497610567.75182,622000,0.6029062271,397.7794103622,0.633102715
1497610568.36301,623000,0.6334873438,398.3905949593,0.6321678758
1497610569.05303,624000,0.6727763414,399.0806179047,0.6363899708
1497610569.66002,625000,0.6832825541,399.6876103878,0.6631820798
1497610570.33569,626000,0.6937465668,400.3632740974,0.6832684874
1497610571.03053,627000,0.694226563,401.058119297,0.6904185613
1497610571.63165,628000,0.6296934485,401.6592378616,0.6725555261
1497610572.48522,629000,0.6032345891,402.5128126144,0.6423848669
1497610573.0823,630000,0.663089931,403.109885931,0.6320059895
1497610573.70613,631000,0.6827833652,403.7337210178,0.6497026284
1497610574.33546,632000,0.5258175731,404.3630447388,0.6238969564
1497610574.96787,633000,0.6038128138,404.9954576492,0.6041379174
1497610575.64325,634000,0.6134790182,405.6708407402,0.5810364684
1497610576.33914,635000,0.6187897325,406.3667285442,0.6120271882
1497610576.93228,636000,0.6848031878,406.9598665237,0.6390239795
1497610577.55964,637000,0.7034572959,407.587223053,0.6690167387
1497610578.16285,638000,0.7045811415,408.1904418468,0.6976138751
1497610578.811,639000,0.7204172611,408.8385896683,0.7094852328
1497610579.67896,640000,0.7186886668,409.7065498829,0.7145623565
1497610580.40357,641000,0.6135472059,410.4311571121,0.6842177113
1497610581.051,642000,0.6616595387,411.078592062,0.6646318038
1497610581.6839,643000,0.6409657598,411.7114901543,0.6387241681
1497610582.30419,644000,0.6167769432,412.3317732811,0.6398007472
1497610582.961,645000,0.683770895,412.9885864258,0.6471711993
1497610583.67031,646000,0.6287571192,413.69789505,0.6431016525
1497610584.31967,647000,0.6153836846,414.3472554684,0.6426372329
1497610584.98076,648000,0.6440063715,415.008346796,0.6293823918
1497610585.58797,649000,0.5724787116,415.6155557632,0.6106229226
1497610586.25417,650000,0.6355187297,416.2817602158,0.6173346043
1497610586.92903,651000,0.6673632264,416.9566152096,0.6251202226
1497610587.62941,652000,0.6926739216,417.6570014954,0.6651852926
1497610588.31086,653000,0.6995747089,418.3384492397,0.6865372856
1497610588.93856,654000,0.5744684935,418.9661474228,0.6555723747
1497610589.60032,655000,0.6139302254,419.6279089451,0.6293244759
1497610590.28177,656000,0.6313606501,420.3093593121,0.6065864563
1497610590.90297,657000,0.6061241627,420.9305531979,0.6171383461
1497610591.49962,658000,0.6300525069,421.5272102356,0.6225124399
1497610592.11599,659000,0.650467813,422.1435797215,0.6288814942
1497610592.72941,660000,0.5664172769,422.7569944859,0.6156458656
1497610593.34241,661000,0.6269420981,423.3700020313,0.6146090627
1497610593.94935,662000,0.6308857799,423.9769325256,0.6080817183
1497610594.54828,663000,0.6262943745,424.5758633614,0.6280407508
1497610595.17977,664000,0.6731212735,425.2073588371,0.6434338093
1497610595.8629,665000,0.7185651064,425.8904826641,0.6726602515
1497610596.44943,666000,0.7264274955,426.4770162106,0.7060379585
1497610597.06945,667000,0.6167392135,427.0970392227,0.6872439385
1497610597.74021,668000,0.6403891444,427.7677993774,0.6611852845
1497610598.48868,669000,0.6614092588,428.5162696838,0.6395125389
1497610599.1772,670000,0.6790943742,429.2047863007,0.6602975925
1497610599.76038,671000,0.684112668,429.7879724503,0.6748721003
1497610600.33796,672000,0.693395853,430.3655519485,0.6855342984
1497610600.99651,673000,0.6976518631,431.0240991116,0.691720128
1497610601.6393,674000,0.7075801492,431.6668920517,0.6995426218
1497610602.27953,675000,0.7036415935,432.3071129322,0.7029578686
1497610602.88904,676000,0.606684804,432.9166228771,0.6726355156
1497610603.67729,677000,0.627969265,433.7048819065,0.6460985542
1497610604.36913,678000,0.6498419046,434.3967194557,0.6281653245
1497610605.03318,679000,0.6646060944,435.0607635975,0.6474724213
1497610605.65972,680000,0.6745945811,435.6873075962,0.6630141934
1497610606.28967,681000,0.682275176,436.3172562122,0.6738252838
1497610606.88221,682000,0.6236057878,436.9097929001,0.660158515
1497610607.53319,683000,0.6228646636,437.5607814789,0.6429152091
1497610608.15093,684000,0.641474545,438.1785154343,0.6293149988
1497610608.75365,685000,0.6608141065,438.7812347412,0.6417177717
1497610609.3761,686000,0.6786175966,439.4036831856,0.6603020827
1497610609.98681,687000,0.6956031919,440.014398098,0.678344965
1497610610.62949,688000,0.7063526511,440.657081604,0.6935244799
1497610611.40484,689000,0.6358956695,441.4324285984,0.6792838375
1497610612.01287,690000,0.6333353519,442.0404574871,0.6585278908
1497610612.6606,691000,0.6456086636,442.6881875992,0.638279895
1497610613.33224,692000,0.6520563364,443.3598299026,0.643666784
1497610613.96499,693000,0.6614771485,443.9925787449,0.6530473828
1497610614.57043,694000,0.6700953841,444.5980143547,0.661209623
1497610615.16564,695000,0.6792313457,445.1932299137,0.6702679594
1497610615.80602,696000,0.6873760223,445.8336071968,0.6789009174
1497610616.48398,697000,0.6892415881,446.5115685463,0.6852829854
1497610617.10449,698000,0.5616697669,447.1320776939,0.6460957924
1497610617.7059,699000,0.6052518487,447.7334833145,0.6187210679
1497610618.39131,700000,0.6372320056,448.4188969135,0.6013845404
1497610619.00768,701000,0.6619520187,449.0352711678,0.6348119577
1497610619.59907,702000,0.6728921533,449.6266539097,0.6573587259
1497610620.20959,703000,0.5915404558,450.2371726036,0.6421282093
1497610620.83737,704000,0.6041721702,450.8649594784,0.6228682598
1497610621.53332,705000,0.6251807809,451.5609109402,0.606964469
1497610622.11546,706000,0.6381651163,452.1430439949,0.6225060225
1497610622.7763,707000,0.6431903839,452.8038833141,0.6355120937
1497610623.35679,708000,0.6510674953,453.3843748569,0.6441409985
1497610623.96987,709000,0.6232153773,453.9974536896,0.6391577522
1497610624.64222,710000,0.6252089739,454.6698095799,0.6331639488
1497610625.24419,711000,0.6334438324,455.2717747688,0.6272893945
1497610625.89402,712000,0.6421766281,455.9216032028,0.6336098115
1497610626.55851,713000,0.6305484772,456.5861020088,0.6353896459
1497610627.16414,714000,0.6449606419,457.191729784,0.6392285824
1497610627.78588,715000,0.6521734595,457.8134708405,0.6425608595
1497610628.45218,716000,0.6815999746,458.4797725677,0.6595780253
1497610629.07273,717000,0.7306803465,459.1003165245,0.6881512602
1497610629.77658,718000,0.7474099398,459.8041710854,0.7198967536
1497610630.37961,719000,0.7451193333,460.4071965218,0.7410698732
1497610631.04265,720000,0.604295671,461.0702390671,0.698941648
1497610631.71432,721000,0.6491891146,461.7419071198,0.666201373
1497610632.54564,722000,0.6749984026,462.5732278824,0.6428277294
1497610633.30182,723000,0.6853833795,463.3294064999,0.6698569656
1497610633.89836,724000,0.6046982408,463.9259440899,0.6550266743
1497610634.56152,725000,0.6118016243,464.5891027451,0.6339610815
1497610635.16833,726000,0.6024281383,465.1959199905,0.6063093345
1497610635.78911,727000,0.6551539302,465.8167006969,0.6231278976
1497610636.5942,728000,0.6088172793,466.6217849255,0.6221331159
1497610637.18832,729000,0.6381613016,467.21591115,0.6340441704
1497610637.7896,730000,0.688220799,467.8171846867,0.64506646
1497610638.40524,731000,0.5810246468,468.432823658,0.6358022491
1497610639.02092,732000,0.6508736014,469.0485029221,0.6400396824
1497610639.69631,733000,0.6685843468,469.7238965034,0.6334941983
1497610640.35684,734000,0.673879683,470.3844275475,0.6644458771
1497610641.0066,735000,0.6737983823,471.0341920853,0.6720874707
1497610641.62649,736000,0.6811318398,471.6540763378,0.6762699684
1497610642.30812,737000,0.713419497,472.3357093334,0.6894499064
1497610642.95668,738000,0.713440001,472.984265089,0.7026637793
1497610643.5826,739000,0.6075628996,473.6101891994,0.6781407992
1497610644.18036,740000,0.6219424009,474.2079510689,0.6476484338
1497610644.76925,741000,0.6317638159,474.7968337536,0.6204230388
1497610645.3797,742000,0.6234070659,475.4072842598,0.6257044276
1497610646.09934,743000,0.6643583775,476.1269228458,0.6398430864
1497610646.81746,744000,0.6862252951,476.8450503349,0.6579969128
1497610647.43842,745000,0.603094399,477.4660096169,0.6512260239
1497610648.02298,746000,0.6133887768,478.0505721569,0.634236157
1497610648.66614,747000,0.637575686,478.6937274933,0.6180196206
1497610649.31775,748000,0.6896607876,479.3453366756,0.6468750835
1497610649.92502,749000,0.7145811319,479.9526028633,0.6806058685

